Extreme Metallicity Dwarf Galaxies in IllustrisTNG

The use of extremely metal-deficient dwarf galaxies (XMDs) as nearby analogs for high-redshift protogalaxies is generating renewed interest due to recent JWST observations studying these protogalaxies. However, the existence of a population of unenriched galaxies at $z\sim0$ raises fundamental questions about how galaxies with such pristine gas reservoirs could be formed. To address these questions we study XMDs in the IllustrisTNG simulation. We find that XMDs at $z=0$ are not relics of the first galaxies, but dwarf galaxies that experience a dramatic $\sim0.3$ dex drop in their gas-phase metallicity in the past few Gyr. We investigate possible causes of this drop in metallicity including high gas fractions, outflow efficiency or inflow/outflow rates, unique environments, pristine inflow metallicity, and inflow/SFR interactions. Of these, we find that inflow/outflow interactions, parameterized by the cumulative regional SFR experienced by inflows, has the strongest correlation with dwarf galaxy metallicity and XMD formation. In other words, inefficient gas enrichment during the short time between its accretion from the CGM and the initiation of star formation is the most important cause of XMD formation in the simulation. Observationally, we identify differences in star formation history between XMDs and non-XMDs (with XMDs having significantly decreased star formation rates on $1-5$ Gyr timescales) and differences in galaxy size (with XMDs having a more extended young stellar population) as the primary differences between the two populations. These results highlight the importance of inflow enrichment efficiency as a possible driver of dwarf galaxy metallicities.

==> papertable50_csv_nodup.txt <==
Type,IllustrisTNG50 Halo ID,12+log(O/H),log M_*,log SFR,log M_gas,log M_halo,r12 star,Z_*
XMD,567383,8.01,7.64,-3.62,8.16,10.04,1.60,-0.83
XMD,802456,7.98,7.60,-2.06,9.42,10.46,1.85,-0.95
XMD,839242,7.97,7.85,-2.88,9.16,10.29,1.41,-0.67
XMD,844914,7.95,7.48,-2.92,8.64,10.34,1.18,-0.87
XMD,856894,7.97,7.54,-3.95,8.69,10.25,0.97,-0.82
XMD,891332,7.95,7.49,-3.11,8.63,10.03,1.37,-0.86
LMD,338469,8.31,7.63,-4.81,7.22,9.82,1.40,-0.82
LMD,366415,8.25,7.61,-1.41,8.73,9.79,0.75,-0.86
LMD,372758,8.30,7.57,-1.98,8.83,10.21,0.91,-0.80
LMD,402564,8.29,7.53,-2.99,7.99,9.96,1.06,-0.73
LMD,411459,8.26,7.70,-3.19,7.94,10.14,1.23,-0.79
LMD,419627,8.30,7.83,-2.00,8.90,10.32,1.52,-0.76
LMD,502375,8.29,7.54,-4.22,7.87,9.87,0.83,-0.76
LMD,570322,8.23,7.66,-1.74,8.81,9.79,1.05,-0.70
LMD,607312,8.30,7.55,-2.78,8.22,10.10,0.79,-0.74
LMD,617326,8.28,7.56,-3.86,7.69,9.58,1.95,-0.87
LMD,618121,8.31,7.90,-1.90,9.04,10.17,0.85,-0.64
LMD,626055,8.18,7.65,-1.51,8.04,8.96,0.68,-0.67
LMD,631792,8.30,7.75,-2.45,8.22,9.73,1.02,-0.73
LMD,633733,8.23,7.56,-4.06,6.52,8.34,0.83,-0.54
LMD,634284,8.29,7.72,-2.18,8.61,10.19,0.82,-0.75
LMD,635676,8.20,7.50,-3.20,8.01,9.96,0.97,-0.82
LMD,636641,8.28,7.48,-2.93,8.14,9.87,1.34,-0.93
LMD,644537,8.17,7.55,-3.05,8.54,10.23,0.84,-0.76
LMD,648008,8.31,7.72,-4.02,7.91,9.99,1.14,-0.71
LMD,648364,8.25,8.15,-1.71,9.81,10.78,4.16,-0.87
LMD,650418,8.31,7.82,-2.08,8.96,9.72,1.33,-0.81
LMD,653226,8.27,7.55,-3.06,7.73,9.38,0.91,-0.81
LMD,656799,8.22,7.66,-1.92,7.83,9.09,1.03,-0.87
LMD,658326,8.23,7.91,-1.70,9.64,10.26,2.23,-0.83
LMD,671156,8.24,8.09,-1.51,9.66,10.47,0.93,-0.63
LMD,677070,8.30,7.58,-2.50,8.50,9.89,0.82,-0.80
LMD,680812,8.30,8.19,-1.38,9.56,10.42,1.41,-0.63
LMD,704933,8.28,8.34,-1.26,10.00,10.76,2.34,-0.72
LMD,713004,8.27,7.51,-2.20,8.32,10.14,0.75,-0.88
LMD,725173,8.21,8.42,-1.24,10.02,10.88,2.70,-0.68
LMD,735213,8.29,7.71,-1.73,9.34,10.09,2.25,-0.95
LMD,747929,8.28,7.78,-1.66,9.64,10.61,1.59,-0.81
LMD,753533,8.29,8.09,-1.29,9.69,10.81,0.74,-0.64
LMD,760268,8.26,8.02,-1.86,9.73,10.65,1.62,-0.70
LMD,765537,8.12,7.55,-1.82,8.74,10.17,0.73,-0.78
LMD,766873,8.29,7.77,-2.08,9.72,10.64,0.78,-0.77
LMD,771838,8.09,7.48,-1.37,9.58,10.65,1.24,-0.87
LMD,771892,8.28,7.85,-2.02,9.57,10.67,1.52,-0.73
LMD,772080,8.26,8.01,-1.60,9.69,10.69,1.70,-0.75
LMD,773225,8.04,7.70,-1.36,9.68,10.59,1.02,-0.69
LMD,774722,8.27,7.78,-1.55,9.58,10.68,1.25,-0.76
LMD,782762,8.24,7.78,-1.77,9.45,10.57,0.89,-0.78
LMD,787800,8.21,7.72,-1.59,9.15,10.53,1.20,-0.71
LMD,788091,8.20,8.06,-2.12,9.47,10.60,1.28,-0.65
LMD,791849,8.26,7.66,-3.57,8.60,10.07,1.57,-0.88
LMD,794124,8.26,7.55,-1.73,9.33,10.59,1.39,-0.88
LMD,794936,8.29,7.49,-2.53,8.10,9.80,0.76,-0.85
LMD,796468,8.31,7.98,-1.23,9.45,10.51,1.05,-0.71
LMD,798167,8.24,7.77,-2.55,9.35,10.56,1.04,-0.68
LMD,798840,8.25,7.82,-1.95,9.24,10.51,1.03,-0.69
LMD,799901,8.28,7.90,-1.67,9.27,10.52,0.89,-0.59
LMD,800923,8.27,7.65,-1.78,9.36,10.50,1.17,-0.73
LMD,801098,8.19,7.49,-2.23,9.17,10.49,1.04,-0.84
LMD,801770,8.29,7.48,-1.95,9.35,10.55,1.10,-0.97
LMD,801838,8.28,7.50,-1.90,9.42,10.51,1.13,-0.93
LMD,802457,8.29,7.75,-1.78,8.38,9.40,0.83,-0.72
LMD,807113,8.29,7.52,-1.98,9.28,10.48,0.98,-0.78
LMD,808899,8.29,7.49,-2.00,9.24,10.30,0.72,-0.82
LMD,810771,8.15,7.56,-3.19,8.47,10.43,0.84,-0.72
LMD,811187,8.29,7.84,-1.77,9.23,10.46,1.56,-0.77
LMD,811701,8.22,7.59,-2.04,9.46,10.38,1.47,-0.86
LMD,812465,8.30,7.78,-2.10,9.38,10.43,1.23,-0.68
LMD,812782,8.30,7.50,-2.61,8.94,10.36,1.11,-0.82
LMD,812822,8.13,7.65,-1.77,9.18,10.48,1.68,-0.94
LMD,812902,8.26,7.66,-1.81,9.18,10.26,0.79,-0.85
LMD,814547,8.22,7.53,-1.97,9.24,10.44,1.32,-0.85
LMD,815077,8.27,7.61,-2.63,9.33,10.46,1.14,-0.74
LMD,816405,8.31,7.94,-1.98,9.06,10.49,1.19,-0.61
LMD,818107,8.21,7.57,-2.05,8.99,10.47,1.13,-0.86
LMD,820703,8.23,7.68,-2.31,9.05,10.38,0.91,-0.69
LMD,821068,8.26,7.58,-2.03,9.01,10.39,1.14,-0.76
LMD,821460,8.29,7.63,-2.33,8.97,10.46,1.19,-0.84
LMD,822086,8.28,7.71,-2.45,8.36,9.93,1.12,-0.74
LMD,824831,8.28,7.55,-1.69,8.69,10.40,0.68,-0.83
LMD,825832,8.19,7.54,-1.83,9.12,10.41,0.84,-0.89
LMD,825980,8.28,7.54,-2.68,9.17,10.37,1.17,-0.78
LMD,826380,8.28,7.71,-2.24,9.03,10.42,0.72,-0.72
LMD,827583,8.23,7.65,-2.01,9.10,10.38,0.67,-0.70
LMD,829943,8.25,7.59,-1.63,9.15,10.37,0.65,-0.82
LMD,830612,8.22,7.76,-2.89,8.81,10.31,1.05,-0.68
LMD,830866,8.29,7.75,-2.39,8.98,10.41,0.90,-0.67
LMD,831290,8.20,7.51,-1.85,9.32,10.22,1.40,-0.96
LMD,831443,8.29,7.55,-2.61,8.83,10.31,1.37,-0.68
LMD,832514,8.08,7.78,-2.66,9.05,10.34,2.33,-0.91
LMD,833151,8.26,7.63,-2.38,9.00,10.31,1.31,-0.69
LMD,834732,8.27,7.79,-2.70,8.78,10.40,1.16,-0.60
LMD,834945,8.31,7.51,-1.83,9.13,10.35,0.83,-0.94
LMD,835006,8.20,7.54,-2.30,8.83,10.40,1.09,-0.85
LMD,835077,8.26,7.50,-2.12,9.18,10.28,0.76,-0.83
LMD,836116,8.22,7.51,-2.14,9.26,10.29,0.99,-0.87
LMD,837555,8.14,7.58,-2.87,8.80,10.35,0.76,-0.79
LMD,838120,8.13,7.58,-2.79,8.92,10.35,1.33,-0.80
LMD,838445,8.30,7.48,-2.36,9.16,10.29,1.06,-0.82
LMD,839034,8.22,7.81,-2.22,8.73,10.28,0.78,-0.69
LMD,839791,8.27,7.56,-1.99,9.00,10.32,0.59,-0.81
LMD,840954,8.27,7.53,-2.72,8.79,10.34,1.07,-0.82
LMD,842384,8.25,7.57,-2.38,8.71,10.34,0.59,-0.82
LMD,842786,8.25,7.51,-2.07,8.99,10.29,0.93,-0.91
LMD,843648,8.27,7.92,-1.76,9.02,10.29,1.24,-0.82
LMD,843923,8.28,7.58,-2.18,9.02,10.23,0.81,-0.82
LMD,844807,8.29,7.54,-1.93,8.82,10.24,0.99,-0.95
LMD,845647,8.23,7.49,-2.62,8.88,10.27,1.11,-0.82
LMD,845766,8.20,7.54,-2.59,8.74,10.32,0.95,-0.74
LMD,845919,8.24,7.64,-2.34,8.76,10.32,0.91,-0.71
LMD,846233,8.28,7.69,-2.83,8.55,10.32,1.03,-0.72
LMD,846345,8.17,7.60,-1.69,8.99,10.27,0.99,-0.77
LMD,846375,8.30,7.92,-2.23,8.88,10.28,1.18,-0.69
LMD,846718,8.28,7.67,-1.99,8.94,10.28,0.82,-0.77
LMD,846903,8.30,7.64,-2.40,8.64,10.28,1.45,-0.75
LMD,846980,8.25,7.52,-2.18,8.97,10.25,1.02,-0.81
LMD,847248,8.15,7.52,-3.49,8.80,10.28,0.97,-0.91
LMD,847346,8.12,7.56,-3.04,8.80,10.32,1.45,-0.90
LMD,847352,8.11,7.61,-2.81,8.91,10.27,1.07,-0.85
LMD,847502,8.02,7.72,-3.84,8.17,10.34,1.10,-0.76
LMD,849412,8.07,7.69,-3.24,8.81,10.30,0.88,-0.67
LMD,850130,8.20,7.56,-2.75,8.50,10.30,1.34,-0.89
LMD,850185,8.30,7.65,-2.28,8.72,10.29,0.78,-0.66
LMD,850369,8.29,7.56,-2.12,8.95,10.23,0.59,-0.87
LMD,850875,8.19,7.57,-3.28,8.81,10.30,0.99,-0.81
LMD,852236,8.30,7.55,-2.12,8.90,10.25,1.63,-0.88
LMD,853695,8.13,7.56,-3.01,8.57,10.30,0.98,-0.71
LMD,854323,8.30,7.52,-2.20,8.84,10.24,0.87,-0.81
LMD,854848,8.25,7.54,-2.24,8.94,10.17,0.56,-0.76
LMD,855243,8.13,7.53,-3.24,8.73,10.23,1.21,-0.80
LMD,855700,8.29,7.55,-2.45,8.76,10.26,1.07,-0.79
LMD,855754,8.27,7.53,-2.94,8.73,10.26,1.03,-0.83
LMD,857286,8.16,7.50,-2.80,8.68,10.26,1.24,-0.85
LMD,857363,8.25,7.75,-2.63,8.71,10.25,1.27,-0.74
LMD,859386,8.30,7.49,-3.11,8.46,10.18,1.36,-0.86
LMD,859746,8.29,7.97,-2.30,8.67,10.23,1.30,-0.57
LMD,860276,8.26,7.51,-2.75,8.52,10.23,0.97,-0.76
LMD,860352,8.22,7.65,-3.15,8.60,10.26,1.12,-0.75
LMD,864766,8.30,7.57,-3.13,8.06,10.11,0.93,-0.74
LMD,864979,8.13,7.67,-3.83,8.39,10.23,1.05,-0.79
LMD,865049,8.06,7.55,-2.99,8.12,10.13,1.07,-0.82
LMD,865235,8.30,7.88,-2.03,8.92,10.16,0.61,-0.65
LMD,866114,8.19,7.60,-2.67,8.73,10.19,1.03,-0.79
LMD,866357,8.28,7.63,-2.44,9.05,10.12,1.65,-0.80
LMD,866376,8.23,7.52,-4.63,7.94,10.20,2.19,-1.05
LMD,868671,8.19,7.66,-2.79,8.73,10.16,0.80,-0.74
LMD,868728,8.06,7.54,-3.27,8.52,10.20,1.14,-0.81
LMD,869529,8.29,7.66,-2.94,8.67,10.19,1.06,-0.74
LMD,869884,8.18,7.49,-3.48,7.89,10.22,1.25,-0.82
LMD,870142,8.28,7.50,-2.90,8.75,10.16,0.91,-0.78
LMD,870787,8.17,7.57,-3.98,8.23,10.20,0.76,-0.63
LMD,872586,8.18,7.48,-3.03,8.51,10.17,1.07,-0.78
LMD,873944,8.14,7.53,-2.09,9.05,10.08,0.72,-0.77
LMD,874847,8.21,7.52,-4.62,8.66,10.13,1.27,-0.84
LMD,877203,8.27,7.72,-3.68,8.17,10.15,0.81,-0.77
LMD,877257,8.20,7.64,-3.32,8.58,10.14,1.01,-0.74
LMD,877335,8.09,7.49,-3.67,8.46,10.17,1.26,-0.82
LMD,878600,8.25,7.60,-2.60,8.59,10.10,1.12,-0.82
LMD,878854,8.28,7.49,-4.46,7.32,10.13,1.54,-0.80
LMD,880403,8.16,7.54,-3.19,8.65,10.12,1.25,-0.84
LMD,880509,8.08,7.56,-2.43,8.77,10.08,0.99,-0.91
LMD,880956,8.23,7.53,-2.61,8.71,10.07,0.85,-0.91
LMD,881365,8.26,7.61,-4.56,8.13,10.07,0.74,-0.71
LMD,882913,8.31,7.52,-3.75,8.22,10.11,1.05,-0.75
LMD,883812,8.31,7.57,-2.92,8.57,10.04,1.09,-0.84
LMD,884134,8.22,7.48,-3.01,8.90,10.02,1.03,-0.85
LMD,888059,8.27,7.50,-2.59,8.66,10.04,0.96,-0.86
LMD,888801,8.09,7.50,-3.48,8.28,10.09,0.92,-0.83
LMD,889994,8.25,7.53,-2.15,8.58,10.01,0.72,-0.80
LMD,895063,8.31,7.67,-3.42,8.47,10.05,0.95,-0.71
LMD,900657,8.30,7.78,-2.53,8.81,9.90,1.19,-0.79
LMD,936651,8.30,7.57,-3.10,8.58,9.72,2.33,-1.08
XMD Analog,848488,8.47,7.62,-2.10,9.00,10.25,0.48,-0.75
XMD Analog,815305,8.37,7.61,-2.45,8.13,10.30,1.00,-0.86
XMD Analog,799174,8.48,7.57,-2.08,9.34,10.55,1.32,-0.83
XMD Analog,870570,8.52,7.57,-2.53,8.42,10.15,0.79,-0.76
XMD Analog,880743,8.47,7.57,-2.61,8.02,10.14,0.82,-0.77
XMD Analog,815715,8.57,7.87,-2.30,9.28,10.45,1.37,-0.69
XMD Analog,818364,8.69,7.82,-2.03,9.17,10.45,0.97,-0.70
XMD Analog,791395,8.48,7.86,-1.67,9.32,10.61,0.94,-0.67
XMD Analog,830216,8.40,7.48,-2.35,9.05,10.36,0.91,-0.74
XMD Analog,851823,8.66,7.49,-2.57,8.91,10.27,1.15,-0.79
XMD Analog,824441,8.34,7.45,-2.35,9.41,10.30,1.65,-0.93
XMD Analog,861249,8.56,7.49,-2.37,8.76,10.19,1.12,-0.78
XMD Analog,786638,8.38,7.55,-2.30,8.67,10.04,1.09,-0.83
XMD Analog,866078,8.53,7.44,-2.44,8.83,10.14,1.10,-0.83
XMD Analog,888052,8.42,7.46,-2.91,8.42,10.02,0.94,-0.78
XMD Analog,818440,8.61,7.45,-2.21,9.21,10.43,1.11,-0.82
LMD Analog,869262,8.37,7.61,-2.34,8.48,10.19,1.21,-0.76
LMD Analog,764468,8.51,7.66,-2.14,9.08,10.35,1.07,-0.80
LMD Analog,867409,8.55,7.60,-2.45,8.61,10.19,0.71,-0.70
LMD Analog,856715,8.55,7.65,-2.70,8.21,10.18,0.92,-0.78
LMD Analog,550477,8.69,7.62,-2.68,8.41,9.90,1.21,-0.75
LMD Analog,844759,8.36,7.63,-2.59,8.76,10.32,1.02,-0.78
LMD Analog,883227,8.61,7.56,-3.45,7.65,9.86,1.04,-0.74
LMD Analog,843376,8.59,7.57,-2.36,8.85,10.33,0.99,-0.72
LMD Analog,835587,8.46,7.53,-2.81,9.01,10.37,1.08,-0.78
LMD Analog,872266,8.34,7.53,-4.65,7.85,10.21,1.06,-0.71
LMD Analog,842618,8.59,7.57,-2.20,8.99,10.29,0.74,-0.71
LMD Analog,797736,8.67,7.66,-2.27,9.31,10.51,0.92,-0.81
LMD Analog,863240,8.53,7.68,-3.10,7.80,10.20,1.25,-0.71
LMD Analog,841276,8.67,7.72,-2.34,8.72,10.34,0.85,-0.68
LMD Analog,630401,8.72,7.79,-1.98,8.02,9.00,0.86,-0.58
LMD Analog,828438,8.50,7.85,-1.95,9.13,10.37,0.81,-0.68
LMD Analog,748149,8.47,7.79,-2.01,9.08,9.92,1.06,-0.70
LMD Analog,753339,8.44,7.58,-1.79,8.08,9.08,0.87,-0.65
LMD Analog,863734,8.39,7.58,-2.27,8.70,10.16,0.69,-0.76
LMD Analog,766018,8.42,7.58,-2.13,8.64,9.87,0.73,-0.78
LMD Analog,809321,8.79,7.67,-2.62,8.67,10.41,0.77,-0.70
LMD Analog,839022,8.56,7.64,-2.40,8.86,10.31,1.02,-0.72
LMD Analog,818620,8.33,7.57,-2.23,8.91,10.39,0.57,-0.82
LMD Analog,557078,8.41,7.53,-1.96,9.02,10.27,0.67,-0.76
LMD Analog,853915,8.62,7.54,-2.48,8.75,10.27,0.93,-0.82
LMD Analog,845302,8.49,7.53,-2.28,8.94,10.29,0.94,-0.77
LMD Analog,819347,8.41,7.60,-2.04,9.17,10.41,0.68,-0.89
LMD Analog,839664,8.48,7.60,-2.15,8.98,10.32,0.82,-0.72
LMD Analog,382219,8.70,7.90,-2.37,8.09,10.08,0.74,-0.68
LMD Analog,827025,8.80,7.90,-2.19,9.06,10.42,0.85,-0.60
LMD Analog,569880,8.52,7.94,-2.89,8.21,9.89,0.77,-0.59
LMD Analog,858552,8.53,7.63,-2.61,8.76,10.23,1.13,-0.73
LMD Analog,853970,8.52,7.64,-2.55,8.39,10.28,0.78,-0.71
LMD Analog,824144,8.57,7.68,-2.09,9.06,10.31,1.06,-0.81
LMD Analog,506722,8.44,7.72,-1.89,9.06,10.25,1.02,-0.79
LMD Analog,841312,8.45,7.74,-2.33,8.59,10.28,1.02,-0.69
LMD Analog,598995,8.59,7.76,-3.07,8.02,9.20,1.32,-0.76
LMD Analog,63997,8.47,7.53,-4.18,7.00,10.11,1.08,-0.97
LMD Analog,825433,8.63,7.56,-2.34,8.99,10.44,0.88,-0.73
LMD Analog,838148,8.57,7.58,-2.37,8.62,10.33,0.95,-0.67
LMD Analog,878598,8.59,7.73,-2.37,8.67,10.10,0.98,-0.70
LMD Analog,809368,8.49,7.68,-1.88,9.33,10.48,0.81,-0.74
LMD Analog,827906,8.54,7.54,-2.74,9.13,10.40,1.10,-0.75
LMD Analog,870940,8.50,7.48,-3.32,7.87,10.16,1.11,-0.72
LMD Analog,823876,8.52,7.51,-2.10,8.95,10.40,0.94,-0.81
LMD Analog,837821,8.54,7.53,-2.26,9.00,10.35,0.80,-0.73
LMD Analog,825953,8.39,7.52,-2.20,9.12,10.42,0.75,-0.82
LMD Analog,561677,8.44,7.54,-2.76,8.14,10.23,1.15,-0.86
LMD Analog,779529,8.38,7.53,-2.08,9.57,10.64,1.19,-0.84
LMD Analog,167463,8.48,7.57,-2.13,8.13,10.09,1.00,-0.74
LMD Analog,840968,8.50,7.74,-2.63,8.82,10.35,0.77,-0.72
LMD Analog,790049,8.45,7.75,-1.71,8.74,9.83,0.86,-0.71
LMD Analog,796894,8.53,8.12,-1.35,9.39,10.55,0.97,-0.53
LMD Analog,823258,8.73,8.13,-1.65,9.07,10.42,0.58,-0.44
LMD Analog,706754,8.67,8.12,-1.67,8.84,10.15,1.29,-0.61
LMD Analog,808958,8.43,7.81,-1.86,9.34,10.48,1.11,-0.77
LMD Analog,833273,8.52,7.81,-2.09,8.70,10.39,0.93,-0.60
LMD Analog,824469,8.48,7.81,-1.58,9.25,10.40,0.50,-0.62
LMD Analog,858586,8.49,7.56,-2.71,8.41,10.24,1.02,-0.83
LMD Analog,837347,8.55,7.52,-2.62,8.94,10.34,1.07,-0.69
LMD Analog,840547,8.68,7.71,-2.49,8.72,10.36,0.97,-0.59
LMD Analog,817095,8.56,7.62,-2.15,9.11,10.48,1.11,-0.78
LMD Analog,844423,8.47,7.67,-2.31,9.09,10.28,0.76,-0.76
LMD Analog,808662,8.63,7.89,-1.76,9.29,10.49,0.53,-0.66
LMD Analog,784260,8.33,7.90,-1.20,9.11,10.66,1.23,-0.83
LMD Analog,848908,8.62,7.87,-2.28,8.55,10.30,0.85,-0.62
LMD Analog,835875,8.81,8.05,-2.78,7.80,10.36,1.07,-0.53
LMD Analog,563733,8.71,8.08,-2.39,7.68,9.57,0.95,-0.52
LMD Analog,871025,8.85,8.06,-2.22,8.88,10.10,0.95,-0.58
LMD Analog,838814,8.57,7.58,-2.69,8.73,10.37,0.93,-0.74
LMD Analog,916477,8.41,7.58,-4.13,7.77,9.95,1.57,-0.86
LMD Analog,798523,8.78,8.16,-1.51,9.39,10.57,0.94,-0.53
LMD Analog,182,8.74,8.23,-2.19,8.22,10.23,1.34,-0.56
LMD Analog,781014,8.58,8.19,-1.91,9.48,10.68,1.59,-0.59
LMD Analog,461786,8.67,8.32,-1.33,9.40,10.25,1.60,-0.60
LMD Analog,827604,8.70,8.37,-1.32,9.17,10.36,0.44,-0.42
LMD Analog,785968,8.70,8.34,-1.18,9.46,10.62,1.17,-0.55
LMD Analog,824407,8.44,7.54,-2.30,8.99,10.42,1.14,-0.91
LMD Analog,824961,8.45,7.52,-2.04,9.18,10.37,0.66,-0.70
LMD Analog,845083,8.49,7.47,-2.25,8.97,10.24,1.12,-0.85
LMD Analog,766960,8.81,8.46,-1.22,9.63,10.72,0.95,-0.47
LMD Analog,676527,8.55,8.38,-1.29,9.42,10.15,1.18,-0.55
LMD Analog,787653,8.61,8.39,-1.40,9.44,10.63,1.85,-0.61
LMD Analog,791615,8.56,7.72,-1.89,9.52,10.56,0.61,-0.81
LMD Analog,836991,8.49,7.73,-2.75,8.05,10.31,1.02,-0.76
LMD Analog,785580,8.47,7.71,-2.14,8.52,9.70,0.99,-0.72
LMD Analog,824512,8.57,7.79,-1.99,9.15,10.39,1.07,-0.69
LMD Analog,822439,8.60,7.78,-2.13,8.97,10.46,1.01,-0.72
LMD Analog,796765,8.37,7.77,-1.74,9.43,10.52,0.63,-0.68
LMD Analog,789257,8.45,8.08,-2.16,9.43,10.58,0.63,-0.52
LMD Analog,184969,8.81,8.14,-1.87,8.30,10.31,0.56,-0.46
LMD Analog,487745,8.58,8.08,-1.57,9.22,10.55,0.58,-0.55
LMD Analog,799143,8.34,7.98,-1.85,9.72,10.38,1.88,-0.77
LMD Analog,815974,8.69,8.01,-2.05,9.23,10.40,0.61,-0.65
LMD Analog,808329,8.61,8.01,-1.93,9.16,10.53,0.81,-0.55
LMD Analog,827647,8.58,7.51,-2.39,8.78,10.38,1.06,-0.86
LMD Analog,855904,8.51,7.59,-2.18,8.78,10.18,0.97,-0.71
LMD Analog,851115,8.62,7.52,-2.49,8.68,10.27,0.89,-0.72
LMD Analog,809260,8.48,7.73,-1.83,9.24,10.49,0.75,-0.75
LMD Analog,648912,8.65,7.76,-2.51,8.85,10.31,0.95,-0.67
LMD Analog,827957,8.58,7.77,-2.41,8.95,10.41,0.66,-0.71
LMD Analog,843060,8.36,7.45,-2.70,8.79,10.33,1.07,-0.83
LMD Analog,633728,8.36,7.50,-3.00,7.98,9.33,1.62,-0.96
LMD Analog,839830,8.47,7.46,-2.11,8.91,10.34,1.08,-0.76
LMD Analog,835729,8.40,7.88,-1.96,9.23,10.18,1.04,-0.70
LMD Analog,771980,8.50,7.83,-1.67,9.66,10.58,1.04,-0.85
LMD Analog,810253,8.64,7.90,-1.98,9.35,10.49,1.87,-0.76
LMD Analog,784461,8.54,8.04,-1.49,9.52,10.58,0.54,-0.64
LMD Analog,789935,8.60,8.01,-1.53,9.54,10.61,1.34,-0.64
LMD Analog,864366,8.72,8.06,-2.04,8.72,10.20,1.23,-0.49
LMD Analog,571456,8.50,7.69,-3.51,7.55,9.69,0.84,-0.67
LMD Analog,811910,8.53,7.71,-2.12,9.20,10.38,1.10,-0.72
LMD Analog,825381,8.52,7.66,-2.34,9.12,10.40,1.04,-0.84
LMD Analog,596402,8.46,7.78,-1.88,8.65,10.15,0.83,-0.65
LMD Analog,818960,8.51,7.73,-2.07,9.29,10.36,1.14,-0.77
LMD Analog,821608,8.40,7.78,-1.91,9.22,10.38,0.60,-0.71
LMD Analog,117326,8.61,7.81,-2.06,8.57,10.29,1.34,-0.92
LMD Analog,811450,8.37,7.76,-2.07,9.26,10.46,1.40,-0.78
LMD Analog,803121,8.61,7.74,-2.05,9.23,10.55,0.92,-0.76
LMD Analog,672956,8.53,7.68,-2.73,8.63,9.99,0.95,-0.70
LMD Analog,506722,8.44,7.72,-1.89,9.06,10.25,1.02,-0.79
LMD Analog,767467,8.54,8.09,-1.98,9.22,10.55,0.90,-0.60
LMD Analog,487745,8.58,8.08,-1.57,9.22,10.55,0.58,-0.55
LMD Analog,805976,8.60,8.03,-1.44,9.27,10.51,0.91,-0.64
LMD Analog,753258,8.60,7.63,-3.09,8.19,10.15,1.14,-0.83
LMD Analog,838357,8.48,7.65,-1.92,8.93,10.35,1.09,-0.77
LMD Analog,853181,8.58,7.65,-2.30,8.90,10.24,0.86,-0.59
LMD Analog,838193,8.54,7.54,-2.37,8.39,10.30,0.97,-0.77
LMD Analog,841455,8.50,7.50,-2.61,9.00,10.32,0.74,-0.78
LMD Analog,848684,8.51,7.56,-2.34,8.90,10.26,0.78,-0.71
LMD Analog,375099,8.49,7.46,-2.61,7.94,9.62,1.15,-0.84
LMD Analog,840659,8.56,7.45,-2.43,8.85,10.33,0.86,-0.77
LMD Analog,839485,8.37,7.49,-2.65,9.01,10.33,1.08,-0.90
LMD Analog,773561,8.52,7.94,-1.56,9.44,10.57,0.59,-0.59
LMD Analog,870092,8.51,7.94,-2.30,8.13,10.08,1.11,-0.56
LMD Analog,634708,8.61,8.01,-2.14,8.88,9.86,0.71,-0.62
LMD Analog,414923,8.46,7.75,-2.64,7.93,10.21,1.43,-0.79
LMD Analog,731748,8.64,7.80,-2.23,8.70,9.90,0.86,-0.71
LMD Analog,840337,8.51,7.80,-2.45,8.67,10.37,0.91,-0.72
LMD Analog,439102,8.67,7.82,-2.31,8.37,10.30,0.98,-0.61
LMD Analog,596402,8.46,7.78,-1.88,8.65,10.15,0.83,-0.65
LMD Analog,774176,8.48,7.77,-1.90,9.60,10.68,1.86,-0.88
LMD Analog,806688,8.49,7.87,-1.83,9.25,10.48,1.10,-0.65
LMD Analog,827755,8.45,7.86,-1.72,9.04,10.42,0.91,-0.59
LMD Analog,760852,8.56,7.94,-1.53,9.45,10.55,1.30,-0.73
LMD Analog,844554,8.55,7.63,-2.70,8.67,10.34,1.12,-0.76
LMD Analog,574288,8.47,7.67,-2.46,8.62,10.04,0.67,-0.67
LMD Analog,634287,8.41,7.50,-2.42,7.78,8.71,1.10,-0.72
LMD Analog,852751,8.36,7.46,-2.44,8.93,10.15,0.77,-0.81
LMD Analog,845083,8.49,7.47,-2.25,8.97,10.24,1.12,-0.85
LMD Analog,861028,8.49,7.48,-2.82,8.82,10.17,1.07,-0.82
LMD Analog,830096,8.33,7.53,-2.24,9.18,10.37,0.85,-0.75
LMD Analog,548421,8.46,7.52,-2.51,8.21,9.54,0.99,-0.79
LMD Analog,845709,8.47,7.77,-2.43,8.71,10.33,1.30,-0.73
LMD Analog,793430,8.62,7.71,-1.99,9.40,10.55,1.08,-0.79
LMD Analog,636469,8.70,7.78,-2.68,8.42,10.02,1.08,-0.66
LMD Analog,823236,8.59,7.55,-2.17,9.09,10.40,1.17,-0.99
LMD Analog,817734,8.61,7.54,-2.37,9.09,10.38,1.24,-0.84
LMD Analog,808034,8.57,7.50,-2.54,8.97,10.34,1.04,-0.75
LMD Analog,853829,8.54,7.50,-2.66,8.93,10.25,0.98,-0.74
LMD Analog,582614,8.62,7.45,-2.97,8.02,9.90,1.34,-0.80
LMD Analog,827647,8.58,7.51,-2.39,8.78,10.38,1.06,-0.86
LMD Analog,726884,8.35,7.53,-2.03,7.49,8.65,0.56,-0.73
LMD Analog,573740,8.60,7.52,-2.60,8.42,10.05,0.81,-0.80
LMD Analog,842618,8.59,7.57,-2.20,8.99,10.29,0.74,-0.71
LMD Analog,827532,8.53,7.80,-1.86,9.20,10.31,0.88,-0.72
LMD Analog,507788,8.46,7.86,-1.86,8.99,10.17,0.80,-0.71
LMD Analog,862331,8.58,7.83,-2.17,8.88,10.20,1.02,-0.63
LMD Analog,846957,8.54,7.60,-2.30,8.65,10.34,0.95,-0.77
LMD Analog,860713,8.39,7.55,-2.93,8.58,10.26,0.72,-0.77
LMD Analog,832501,8.74,7.80,-2.12,8.72,10.25,1.03,-0.71
LMD Analog,827508,8.50,7.78,-1.85,9.06,10.38,0.80,-0.66
LMD Analog,691777,8.85,7.78,-1.57,7.98,8.82,0.69,-0.68
LMD Analog,830667,8.49,7.55,-2.03,9.20,10.33,1.15,-0.88
LMD Analog,848751,8.51,7.54,-2.31,8.84,10.27,0.79,-0.72
LMD Analog,838969,8.37,7.48,-2.12,9.10,10.31,0.97,-0.80
LMD Analog,829093,8.49,7.63,-1.96,9.05,10.39,0.77,-0.69
LMD Analog,830257,8.57,7.64,-2.11,9.00,10.40,0.74,-0.67
LMD Analog,456335,8.46,7.67,-3.12,7.76,9.65,0.91,-0.66
LMD Analog,864794,8.50,7.68,-2.46,8.68,10.20,0.91,-0.75
LMD Analog,840469,8.59,7.68,-2.41,8.89,10.33,0.72,-0.75
LMD Analog,416721,8.40,7.67,-2.75,7.97,10.29,1.35,-0.75
LMD Analog,744119,8.43,7.55,-2.25,8.83,10.19,0.82,-0.80
LMD Analog,876257,8.47,7.55,-2.67,8.58,10.12,1.26,-0.80
LMD Analog,829826,8.41,7.57,-2.22,8.99,10.41,0.69,-0.88
LMD Analog,660843,8.49,7.58,-2.43,8.17,9.79,0.86,-0.74
LMD Analog,839361,8.54,7.61,-2.31,8.91,10.32,0.55,-0.77
LMD Analog,425721,8.64,7.62,-2.13,9.08,10.47,1.08,-0.82
LMD Analog,873781,8.44,7.93,-2.42,8.37,10.16,1.16,-0.67
LMD Analog,708526,8.58,7.94,-1.72,8.79,10.08,1.07,-0.76
LMD Analog,802891,8.53,7.93,-2.01,9.41,10.52,1.28,-0.65
LMD Analog,642543,8.35,7.52,-3.16,7.97,9.96,1.42,-0.84
LMD Analog,863280,8.50,7.58,-2.68,8.26,10.24,1.10,-0.69
LMD Analog,859457,8.39,7.58,-2.21,8.75,10.24,0.76,-0.75
LMD Analog,813834,8.61,7.72,-2.42,9.39,10.41,1.84,-0.90
LMD Analog,823150,8.54,7.65,-2.39,8.98,10.29,0.55,-0.76
LMD Analog,814300,8.55,7.69,-1.97,9.08,10.50,1.29,-0.86
LMD Analog,826808,8.64,7.60,-2.03,8.94,10.38,0.74,-0.74
LMD Analog,824597,8.46,7.56,-2.30,9.05,10.42,0.68,-0.89
LMD Analog,845302,8.49,7.53,-2.28,8.94,10.29,0.94,-0.77
LMD Analog,425721,8.64,7.62,-2.13,9.08,10.47,1.08,-0.82
LMD Analog,864256,8.44,7.65,-2.13,8.68,10.16,1.14,-0.77
LMD Analog,850959,8.67,7.60,-2.08,8.79,10.29,0.75,-0.64
LMD Analog,852142,8.53,7.70,-1.71,8.99,10.23,0.57,-0.70
LMD Analog,852429,8.57,7.72,-2.77,8.76,10.28,0.98,-0.73
LMD Analog,563052,8.58,7.58,-2.25,8.49,9.97,0.98,-0.67
LMD Analog,828009,8.51,7.54,-2.43,8.98,10.42,0.98,-0.78
LMD Analog,829305,8.47,7.60,-2.25,8.72,10.41,0.89,-0.65
LMD Analog,841817,8.42,7.52,-2.16,8.86,10.31,0.89,-0.74
LMD Analog,678289,8.49,7.54,-1.39,8.12,8.89,0.95,-0.78
LMD Analog,829504,8.33,7.53,-1.90,9.06,10.32,0.65,-0.86
LMD Analog,562750,8.39,7.55,-1.85,8.31,9.18,0.98,-0.82
LMD Analog,836712,8.48,7.57,-2.75,8.80,10.38,1.06,-0.76
LMD Analog,724068,8.45,7.58,-2.45,7.98,9.75,1.21,-0.69
LMD Analog,815012,8.50,7.73,-1.86,9.19,10.46,0.73,-0.61
LMD Analog,849591,8.41,7.73,-1.94,8.87,10.29,0.75,-0.65
LMD Analog,743376,8.51,7.68,-2.22,8.36,9.81,0.65,-0.82
LMD Analog,827417,8.60,7.68,-2.39,8.98,10.22,1.05,-0.77
LMD Analog,833067,8.43,7.60,-1.91,9.01,10.33,0.65,-0.86
LMD Analog,753258,8.60,7.63,-3.09,8.19,10.15,1.14,-0.83
LMD Analog,820267,8.38,7.57,-1.94,9.33,10.38,0.66,-0.91
LMD Analog,835722,8.55,7.76,-2.29,8.84,10.32,1.04,-0.80
LMD Analog,814329,8.32,7.73,-1.86,9.26,10.47,1.31,-0.81
LMD Analog,792866,8.39,7.79,-1.44,9.40,10.53,0.69,-0.72
LMD Analog,800231,8.55,7.79,-2.09,9.24,10.58,1.26,-0.81
LMD Analog,820206,8.64,7.71,-2.18,9.18,10.45,0.61,-0.74
LMD Analog,818090,8.70,7.78,-2.22,9.14,10.46,0.94,-0.74
LMD Analog,561677,8.44,7.54,-2.76,8.14,10.23,1.15,-0.86
LMD Analog,868279,8.46,7.50,-2.32,8.43,10.16,0.98,-0.78
LMD Analog,838193,8.54,7.54,-2.37,8.39,10.30,0.97,-0.77
LMD Analog,829348,8.49,7.56,-2.14,9.00,10.40,0.92,-0.74
LMD Analog,812271,8.56,7.58,-2.11,9.30,10.45,0.65,-0.83
LMD Analog,844209,8.36,7.57,-2.65,8.85,10.31,0.98,-0.70
LMD Analog,857470,8.65,7.73,-2.50,8.23,10.28,0.82,-0.75
LMD Analog,800537,8.66,7.78,-1.92,9.20,10.49,0.89,-0.71
LMD Analog,827532,8.53,7.80,-1.86,9.20,10.31,0.88,-0.72
LMD Analog,870557,8.53,7.61,-2.36,8.84,10.15,1.04,-0.70
LMD Analog,833023,8.39,7.67,-2.12,9.16,10.34,1.08,-0.71
LMD Analog,830181,8.68,7.66,-1.98,8.98,10.40,0.68,-0.66
LMD Analog,832865,8.65,7.76,-2.13,8.68,10.39,0.68,-0.73
LMD Analog,801005,8.59,7.79,-1.71,9.33,10.56,0.85,-0.70
LMD Analog,820421,8.63,7.82,-2.00,9.17,10.44,1.07,-0.68
LMD Analog,755505,8.52,7.52,-1.93,7.90,8.88,0.92,-0.77
LMD Analog,604067,8.58,7.49,-2.60,8.09,10.00,0.92,-0.66
LMD Analog,829224,8.60,7.50,-2.28,9.09,10.34,0.81,-0.79
LMD Analog,829224,8.60,7.50,-2.28,9.09,10.34,0.81,-0.79
LMD Analog,562750,8.39,7.55,-1.85,8.31,9.18,0.98,-0.82
LMD Analog,803018,8.54,7.57,-2.38,9.18,10.48,0.88,-0.72
LMD Analog,840160,8.45,7.54,-2.33,9.04,10.26,1.04,-0.92
LMD Analog,841817,8.42,7.52,-2.16,8.86,10.31,0.89,-0.74
LMD Analog,743093,8.47,7.55,-2.12,9.24,9.99,1.28,-0.95
LMD Analog,638215,8.59,7.51,-2.21,9.23,10.29,1.12,-0.79
LMD Analog,855138,8.39,7.59,-2.88,8.77,10.26,1.32,-0.81
LMD Analog,890194,8.33,7.54,-4.14,7.80,10.11,1.23,-0.76
LMD Analog,842908,8.60,7.61,-2.12,8.92,10.30,0.77,-0.69
LMD Analog,863905,8.61,7.54,-2.94,8.54,10.24,1.04,-0.68
LMD Analog,854923,8.56,7.61,-2.73,8.73,10.27,1.00,-0.84
LMD Analog,562032,8.34,7.47,-2.53,8.63,9.95,0.90,-0.78
LMD Analog,824580,8.52,7.49,-2.22,9.06,10.39,1.14,-0.85
LMD Analog,865719,8.49,7.51,-2.47,8.62,10.20,0.80,-0.78
LMD Analog,839903,8.63,7.85,-1.84,9.02,10.32,0.77,-0.58
LMD Analog,819501,8.70,7.79,-2.17,9.25,10.44,0.84,-0.69
LMD Analog,839630,8.59,7.77,-1.87,8.93,10.34,0.68,-0.76
LMD Analog,838148,8.57,7.58,-2.37,8.62,10.33,0.95,-0.67
LMD Analog,843468,8.49,7.53,-2.42,8.72,10.18,0.88,-0.78
LMD Analog,880743,8.47,7.57,-2.61,8.02,10.14,0.82,-0.77
LMD Analog,890194,8.33,7.54,-4.14,7.80,10.11,1.23,-0.76
LMD Analog,869900,8.50,7.50,-2.32,8.68,10.18,0.59,-0.74
LMD Analog,700435,8.44,7.61,-1.95,8.84,9.98,0.67,-0.82
LMD Analog,793097,8.38,7.54,-1.72,9.35,10.58,1.76,-1.11
LMD Analog,837347,8.55,7.52,-2.62,8.94,10.34,1.07,-0.69
LMD Analog,815221,8.61,7.88,-2.10,9.12,10.50,0.69,-0.68
LMD Analog,737463,8.57,7.96,-1.34,9.82,10.81,0.47,-0.64
LMD Analog,763639,8.39,7.96,-1.43,9.66,10.73,1.34,-0.77
LMD Analog,913615,8.61,7.59,-3.59,7.34,9.98,1.65,-0.84
LMD Analog,843503,8.63,7.57,-2.27,8.97,10.31,0.89,-0.76
LMD Analog,837901,8.47,7.53,-2.38,9.04,10.24,0.70,-0.81
LMD Analog,839492,8.33,7.53,-2.19,8.75,10.34,0.65,-0.84
LMD Analog,848118,8.56,7.53,-2.11,9.11,10.19,0.85,-0.79
LMD Analog,333453,8.44,7.52,-2.92,7.84,9.83,1.03,-0.75
LMD Analog,875983,8.41,7.44,-2.75,8.27,10.09,0.78,-0.90
LMD Analog,817734,8.61,7.54,-2.37,9.09,10.38,1.24,-0.84
LMD Analog,826636,8.69,7.54,-2.26,9.08,10.40,1.13,-0.73
LMD Analog,853915,8.62,7.54,-2.48,8.75,10.27,0.93,-0.82
LMD Analog,830441,8.54,7.64,-2.09,9.07,10.38,0.69,-0.66
LMD Analog,835666,8.45,7.59,-2.01,9.07,10.35,0.58,-0.81
LMD Analog,795603,8.55,7.66,-1.76,9.28,10.44,1.02,-0.75
LMD Analog,591470,8.54,7.65,-2.59,8.17,10.20,1.06,-0.73
LMD Analog,672042,8.69,7.73,-1.98,8.76,9.77,0.64,-0.64
LMD Analog,650233,8.58,7.72,-4.15,7.71,9.62,1.01,-0.58
LMD Analog,855904,8.51,7.59,-2.18,8.78,10.18,0.97,-0.71
LMD Analog,863734,8.39,7.58,-2.27,8.70,10.16,0.69,-0.76
LMD Analog,852615,8.44,7.62,-1.89,9.11,10.19,0.56,-0.81
LMD Analog,198215,8.68,7.90,-1.94,8.34,10.07,0.64,-0.62
LMD Analog,545438,8.81,7.95,-2.23,8.77,10.28,0.89,-0.62
LMD Analog,811301,8.59,7.89,-1.81,9.24,10.49,1.09,-0.68
LMD Analog,824672,8.49,7.67,-2.42,8.86,10.45,0.96,-0.68
LMD Analog,797736,8.67,7.66,-2.27,9.31,10.51,0.92,-0.81
LMD Analog,837855,8.64,7.69,-2.53,8.89,10.37,0.91,-0.76
LMD Analog,828777,8.61,7.62,-2.39,9.07,10.33,0.59,-0.74
LMD Analog,858757,8.35,7.62,-3.12,8.38,10.27,1.21,-0.74
LMD Analog,830856,8.36,7.66,-2.39,8.93,10.40,1.03,-0.67
LMD Analog,836252,8.50,7.48,-2.38,8.93,10.28,0.88,-0.82
LMD Analog,573064,8.54,7.49,-4.08,7.39,10.16,1.25,-0.78
LMD Analog,710165,8.53,7.56,-2.05,9.04,10.24,0.72,-0.69
LMD Analog,691656,8.59,7.55,-4.70,7.50,9.04,0.84,-0.66
LMD Analog,744119,8.43,7.55,-2.25,8.83,10.19,0.82,-0.80
LMD Analog,670357,8.58,7.59,-2.54,7.89,9.16,0.59,-0.78
LMD Analog,788229,8.55,7.58,-2.14,8.87,10.00,1.00,-0.83
LMD Analog,863734,8.39,7.58,-2.27,8.70,10.16,0.69,-0.76
LMD Analog,876020,8.44,7.65,-2.95,8.54,10.15,0.90,-0.78
LMD Analog,827334,8.48,7.63,-2.29,9.28,10.36,0.96,-0.68
LMD Analog,834489,8.45,7.67,-1.92,9.10,10.35,0.63,-0.73
LMD Analog,807320,8.62,7.74,-1.87,9.28,10.52,0.90,-0.69
LMD Analog,675605,8.44,7.67,-2.24,8.77,9.98,1.04,-0.79
LMD Analog,821436,8.57,7.70,-1.99,9.22,10.41,0.68,-0.75
LMD Analog,865379,8.71,7.67,-2.18,8.66,10.18,0.85,-0.63
LMD Analog,885053,8.59,7.65,-3.33,8.14,10.11,1.34,-0.80
LMD Analog,887323,8.50,7.53,-4.38,6.94,10.07,1.17,-0.74
LMD Analog,834103,8.62,7.53,-2.77,8.67,10.38,1.07,-0.88
LMD Analog,837680,8.47,7.63,-2.13,9.02,10.33,0.64,-0.73
LMD Analog,796597,8.63,7.69,-2.24,9.51,10.56,1.35,-0.82
LMD Analog,809240,8.42,7.58,-2.05,9.31,10.49,0.61,-0.82
LMD Analog,845302,8.49,7.53,-2.28,8.94,10.29,0.94,-0.77
LMD Analog,383986,8.35,7.56,-2.83,7.93,9.99,1.23,-0.84
LMD Analog,838799,8.47,7.59,-2.21,8.95,10.35,0.98,-0.75
LMD Analog,829305,8.47,7.60,-2.25,8.72,10.41,0.89,-0.65
LMD Analog,845302,8.49,7.53,-2.28,8.94,10.29,0.94,-0.77
LMD Analog,832876,8.31,7.55,-2.43,8.96,10.38,0.77,-0.90
LMD Analog,841014,8.37,7.53,-2.43,8.93,10.32,0.89,-0.71
LMD Analog,603563,9.10,7.57,-1.48,7.89,8.44,0.84,-0.15
LMD Analog,835251,8.54,7.49,-2.58,8.38,10.36,0.75,-0.70
LMD Analog,858727,8.38,7.49,-2.24,8.85,10.23,0.56,-0.84
LMD Analog,709286,8.43,7.57,-2.22,7.57,8.70,0.71,-0.73
LMD Analog,294889,8.55,7.54,-2.95,8.11,9.97,1.12,-0.74
LMD Analog,891165,8.31,7.52,-3.40,7.82,10.04,0.96,-0.75
LMD Analog,885994,8.48,7.53,-2.49,8.63,10.08,0.85,-0.76
LMD Analog,853191,8.35,7.54,-4.03,7.60,10.30,1.36,-0.82
LMD Analog,828488,8.41,7.49,-2.38,9.08,10.34,1.05,-0.77
LMD Analog,870321,8.33,7.53,-2.47,8.66,10.18,0.98,-0.79
LMD Analog,860961,8.49,7.59,-2.11,8.59,10.23,0.60,-0.69
LMD Analog,873736,8.32,7.58,-2.33,8.05,10.11,0.89,-0.80
LMD Analog,573740,8.60,7.52,-2.60,8.42,10.05,0.81,-0.80
LMD Analog,627685,8.36,7.56,-3.71,8.34,10.13,1.02,-0.66
LMD Analog,824961,8.45,7.52,-2.04,9.18,10.37,0.66,-0.70
LMD Analog,838066,8.62,7.50,-2.62,8.91,10.34,0.96,-0.73
LMD Analog,841053,8.51,7.54,-2.47,8.91,10.32,0.98,-0.73
LMD Analog,828816,8.47,7.50,-2.42,9.21,10.20,1.07,-0.90
LMD Analog,840160,8.45,7.54,-2.33,9.04,10.26,1.04,-0.92
LMD Analog,798145,8.51,7.78,-1.85,9.30,10.53,1.04,-0.72
LMD Analog,844702,8.71,7.72,-3.32,7.84,10.15,1.08,-0.62
LMD Analog,825754,8.49,7.73,-2.13,8.95,10.42,0.77,-0.62
LMD Analog,839594,8.45,7.49,-2.15,8.86,10.28,0.56,-0.82
LMD Analog,864052,8.38,7.47,-3.34,8.43,10.12,1.18,-0.95
LMD Analog,841767,8.38,7.53,-2.34,9.02,10.29,1.27,-0.84
LMD Analog,253893,8.60,8.01,-2.53,8.55,10.20,0.57,-0.61
LMD Analog,634806,8.62,7.94,-2.23,7.85,9.44,0.97,-0.56
LMD Analog,810910,8.71,7.94,-1.83,9.00,10.48,0.68,-0.64
LMD Analog,853191,8.35,7.54,-4.03,7.60,10.30,1.36,-0.82
LMD Analog,858727,8.38,7.49,-2.24,8.85,10.23,0.56,-0.84
LMD Analog,820244,8.49,7.67,-1.94,9.09,10.45,1.06,-0.75
LMD Analog,63980,8.38,7.68,-1.53,8.51,10.16,0.94,-0.81
LMD Analog,830441,8.54,7.64,-2.09,9.07,10.38,0.69,-0.66
LMD Analog,718493,8.61,7.56,-2.20,9.06,10.33,0.86,-0.78
LMD Analog,769862,8.44,7.58,-2.10,8.71,10.00,0.64,-0.81
LMD Analog,841741,8.45,7.56,-2.44,8.79,10.34,0.90,-0.68
LMD Analog,796216,8.56,7.72,-1.81,9.23,10.50,1.19,-0.72
LMD Analog,729595,8.65,7.65,-2.16,8.79,10.21,0.84,-0.69
LMD Analog,804753,8.47,7.69,-2.18,9.32,10.52,0.92,-0.62
LMD Analog,825107,8.34,7.51,-2.27,9.16,10.41,0.59,-0.79
LMD Analog,775554,8.57,7.59,-2.05,8.98,10.02,0.88,-0.74
LMD Analog,834959,8.41,7.58,-2.21,8.92,10.35,1.05,-0.75
LMD Analog,804828,8.55,7.85,-1.82,9.22,10.51,0.86,-0.63
LMD Analog,819990,8.57,7.88,-1.84,9.26,10.39,1.15,-0.70
LMD Analog,832318,8.53,7.89,-1.74,9.13,10.36,0.74,-0.72
LMD Analog,841489,8.58,7.63,-1.86,9.07,10.30,0.95,-0.71
LMD Analog,840355,8.45,7.55,-2.51,8.96,10.34,0.95,-0.71
LMD Analog,871796,8.36,7.55,-3.69,7.30,10.21,0.90,-0.82
LMD Analog,835816,8.47,7.60,-2.09,9.21,10.32,1.08,-0.80
LMD Analog,813285,8.46,7.67,-2.62,8.55,10.29,0.63,-0.79
LMD Analog,465263,8.54,7.48,-2.48,8.66,9.92,0.97,-0.75
LMD Analog,184971,8.52,7.50,-2.75,7.85,10.31,0.97,-0.81
LMD Analog,841144,8.54,7.62,-2.79,8.13,10.19,0.85,-0.75
LMD Analog,818299,8.36,7.61,-1.83,9.22,10.44,0.59,-0.87
LMD Analog,867504,8.53,7.67,-2.34,8.73,10.20,0.97,-0.73
LMD Analog,829146,8.34,7.56,-1.98,9.08,10.35,0.53,-0.77
LMD Analog,845302,8.49,7.53,-2.28,8.94,10.29,0.94,-0.77
LMD Analog,96823,8.69,7.62,-2.34,8.58,10.30,1.11,-0.83
LMD Analog,821142,8.41,7.69,-2.07,9.18,10.38,1.17,-0.75
LMD Analog,736409,8.47,7.62,-1.99,9.30,10.46,1.44,-0.98
LMD Analog,839673,8.36,7.48,-2.48,9.03,10.31,0.81,-0.86
LMD Analog,831541,8.46,7.45,-2.34,8.90,10.17,0.86,-0.78
LMD Analog,926880,8.48,7.46,-3.12,8.33,9.86,1.16,-0.85
LMD Analog,825107,8.34,7.51,-2.27,9.16,10.41,0.59,-0.79
LMD Analog,869095,8.36,7.49,-2.97,7.94,10.16,0.89,-0.85
LMD Analog,735665,8.59,7.56,-2.61,7.64,8.93,0.71,-0.73
LMD Analog,824125,8.46,7.43,-2.01,9.13,10.37,0.68,-0.76
LMD Analog,838066,8.62,7.50,-2.62,8.91,10.34,0.96,-0.73
LMD Analog,861087,8.61,7.49,-2.51,9.00,10.19,0.87,-0.70
LMD Analog,830096,8.33,7.53,-2.24,9.18,10.37,0.85,-0.75
LMD Analog,848434,8.38,7.51,-2.51,8.44,10.25,0.64,-0.70
LMD Analog,795147,8.44,7.53,-2.59,9.04,10.37,0.96,-0.79
LMD Analog,581319,8.78,7.53,-1.88,7.59,8.59,0.55,-0.60
LMD Analog,843468,8.49,7.53,-2.42,8.72,10.18,0.88,-0.78
LMD Analog,809260,8.48,7.73,-1.83,9.24,10.49,0.75,-0.75
LMD Analog,808939,8.50,7.70,-2.13,9.08,10.55,1.02,-0.79
LMD Analog,841382,8.51,7.73,-1.80,9.09,10.30,0.74,-0.72
LMD Analog,551975,8.63,7.61,-2.49,8.58,10.08,0.95,-0.73
LMD Analog,849432,8.39,7.68,-2.34,8.72,10.21,1.22,-0.81
LMD Analog,846019,8.47,7.65,-2.11,8.75,10.29,0.68,-0.62
LMD Analog,860386,8.38,7.53,-2.90,8.64,10.24,0.86,-0.84
LMD Analog,830514,8.54,7.49,-2.65,8.83,10.38,1.09,-0.88
LMD Analog,849121,8.53,7.48,-2.57,8.98,10.15,1.04,-0.86
LMD Analog,840628,8.68,7.60,-2.35,8.91,10.33,0.82,-0.65
LMD Analog,839298,8.54,7.61,-2.96,8.42,10.21,1.00,-0.73
LMD Analog,828588,8.34,7.59,-2.02,9.21,10.30,1.01,-0.79
LMD Analog,877918,8.37,7.44,-3.55,8.45,10.15,1.13,-0.75
LMD Analog,851823,8.66,7.49,-2.57,8.91,10.27,1.15,-0.79
LMD Analog,810878,8.46,7.52,-1.79,9.14,10.27,0.79,-0.91
LMD Analog,853147,8.35,7.56,-2.05,9.05,10.21,0.77,-0.83
LMD Analog,838193,8.54,7.54,-2.37,8.39,10.30,0.97,-0.77
LMD Analog,729399,8.51,7.54,-2.59,8.69,9.81,1.01,-0.86
LMD Analog,727270,8.43,7.55,-2.12,8.79,10.23,0.66,-0.85
LMD Analog,859801,8.39,7.55,-3.01,8.52,10.22,1.07,-0.77
LMD Analog,836598,8.46,7.48,-2.49,8.93,10.36,1.10,-0.78
LMD Analog,639533,8.45,7.52,-2.15,8.77,9.96,0.94,-0.71
LMD Analog,852615,8.44,7.62,-1.89,9.11,10.19,0.56,-0.81
LMD Analog,837422,8.45,7.58,-1.97,9.07,10.31,1.61,-0.93
LMD Analog,841144,8.54,7.62,-2.79,8.13,10.19,0.85,-0.75
LMD Analog,804649,8.55,7.54,-2.06,9.21,10.52,0.92,-0.86
LMD Analog,851115,8.62,7.52,-2.49,8.68,10.27,0.89,-0.72
LMD Analog,836789,8.47,7.53,-2.31,8.98,10.35,0.60,-0.79
LMD Analog,841856,8.34,7.53,-2.82,8.77,10.35,1.30,-0.85
LMD Analog,848343,8.47,7.52,-2.49,8.56,10.32,1.05,-0.87
LMD Analog,728566,8.48,7.56,-1.97,8.90,10.21,0.79,-0.75
LMD Analog,375099,8.49,7.46,-2.61,7.94,9.62,1.15,-0.84
LMD Analog,829554,8.52,7.52,-2.40,9.15,10.37,0.77,-0.82
LMD Analog,830794,8.63,7.49,-1.89,9.11,10.39,1.01,-0.77
LMD Analog,738050,8.31,7.47,-2.03,8.58,9.76,0.68,-0.89
LMD Analog,823876,8.52,7.51,-2.10,8.95,10.40,0.94,-0.81
LMD Analog,769114,8.32,7.53,-1.99,9.10,10.08,0.81,-0.70
LMD Analog,800883,8.54,7.46,-2.11,9.35,10.50,0.64,-0.69
LMD Analog,720887,8.42,7.48,-2.44,8.52,10.01,0.92,-0.80
LMD Analog,573064,8.54,7.49,-4.08,7.39,10.16,1.25,-0.78
LMD Analog,871796,8.36,7.55,-3.69,7.30,10.21,0.90,-0.82
LMD Analog,821112,8.40,7.64,-2.14,9.30,10.41,1.14,-0.86
LMD Analog,823965,8.36,7.71,-2.36,9.10,10.31,1.47,-0.80
LMD Analog,836016,8.58,7.68,-2.26,8.98,10.37,1.03,-0.79
LMD Analog,849750,8.63,7.75,-1.92,8.77,10.28,1.05,-0.69
LMD Analog,815012,8.50,7.73,-1.86,9.19,10.46,0.73,-0.61
LMD Analog,792630,8.66,7.79,-1.81,9.45,10.58,1.21,-0.81
LMD Analog,841053,8.51,7.54,-2.47,8.91,10.32,0.98,-0.73
LMD Analog,854896,8.44,7.54,-2.21,8.87,10.22,0.73,-0.84
LMD Analog,838148,8.57,7.58,-2.37,8.62,10.33,0.95,-0.67

